Improved lower bounds for the 2-page crossing numbers of K_{m,n} and K_n via semidefinite programming

It has been long conjectured that the crossing numbers of the complete bipartite graph K_{m,n} and of the complete graph K_n equal Z(m,n) (the value conjectured by Zarankiewicz, who came up with a drawing reaching this value) and Z(n) :=Z(n,n-2)/4, respectively. In a 2-page drawing of a graph, the vertices are drawn on a straight line (the spine), and each edge is contained in one of the half-planes of the spine. The 2-page crossing number v_2(G) of a graph G is the minimum number of crossings in a 2-page drawing of G. Somewhat surprisingly, there are 2-page drawings of K_{m,n} (respectively, K_n) with exactly Z(m, n) (respectively, Z(n)) crossings, thus yielding the conjectures (I) v_2(Km,n) =Z(m,n), and (II) v_2(Kn) = Z(n). It is known that (I) holds for min{m, n} <=6, and that (II) holds for n<=14. In this paper we prove that (I) holds asymptotically (that is, lim_n v_2 (K_{m,n})/Z (m, n) = 1) for m=7 and 8. We also prove (II) for 15<=n<=18 and n=20,24, and establish the asymptotic estimate lim_n v_2(K_n)/Z(n) >= 0.9253. The previous best-known lower bound involved the constant 0.8594.

==> kmn-01.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{kmn-01_pspdftex.eps}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4254,3759)(3229,-3313)
\end{picture}%


==> plot01.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{plot01_pspdftex.eps}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10800,8565)(-5,-7719)
\put(10261,-7531){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$700$}%
}}}}
\put(8911,-7531){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$600$}%
}}}}
\put(2296,-7531){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$100$}%
}}}}
\put(7561,-7531){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$500$}%
}}}}
\put(6301,-7531){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$400$}%
}}}}
\put(4951,-7531){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$300$}%
}}}}
\put(3646,-7531){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$200$}%
}}}}
\put(226,-6046){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0.922$}%
}}}}
\put(226,-2851){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0.925$}%
}}}}
\put(226,-3931){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0.924$}%
}}}}
\put(226,-1816){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0.926$}%
}}}}
\put(226,-736){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0.927$}%
}}}}
\put(226,-5011){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0.923$}%
}}}}
\end{picture}%

